Meta-learning of data-driven controllers with automatic model reference tuning: theory and experimental case study

Data-driven control offers a viable option for control scenarios where constructing a system model is expensive or time-consuming. Nonetheless, many of these algorithms are not entirely automated, often necessitating the adjustment of multiple hyperparameters through cumbersome trial-and-error processes and demanding significant amounts of data. In this paper, we explore a meta-learning approach to leverage potentially existing prior knowledge about analogous (though not identical) systems, aiming to reduce both the experimental workload and ease the tuning of the available degrees of freedom. We validate this methodology through an experimental case study involving the tuning of proportional, integral (PI) controllers for brushless DC (BLDC) motors with variable loads and architectures.

==> tikz/meta_control_scheme.tikz <==
%\usepackage{tikz}

\usetikzlibrary{shapes,arrows}
\tikzstyle{block} = [draw, fill=black!5, rectangle, 
    minimum height=2em, minimum width=4em]
\tikzstyle{sum} = [draw, fill=black!5, circle, node distance=1cm]
\tikzstyle{input} = [coordinate]
\tikzstyle{output} = [coordinate]
\tikzstyle{pinstyle} = [pin edge={to-,thin,black}]

% The block diagram code is probably more verbose than necessary
\begin{tikzpicture}[auto, node distance=2cm]
    % We start by placing the blocks
    \node [input](input){};
    \node [sum, right of=input] (sum1) {};
    \node[coordinate,right of=sum1,node distance=1cm] (aid4) {};
    \node[draw,block,right of=aid4,node distance=1cm] (Ci) {$C(\theta_{i})$};
    \node [draw,isosceles triangle,right of=Ci,node distance=1.5cm, minimum width=3.5em] (alphai) {$[\alpha]_{i}$};
    \node[draw,circle,right of=alphai,node distance=1.45cm] (sum3) {};
    \node[rectangle,above of=Ci,node distance=.75cm] (aid6) {$\vdots$};
    \node[rectangle,above of=alphai,node distance=.75cm] (aid6bis) {$\vdots$};
    \node[rectangle,below of=Ci,node distance=.6cm] (aid7) {$\vdots$};		
    \node[rectangle,below of=alphai,node distance=.6cm] (aid7bis) {$\vdots$};		
    \node[draw,block,above of=aid6,node distance=.6cm] (C1) {$C(\theta_{1})$};
    \node[draw,isosceles triangle,right of=C1,node distance=1.5cm, minimum width=3.5em] (alpha1) {$[\alpha]_{1}$};
    \node[draw,block,below of=aid7,node distance=.75cm] (CN) {$C(\theta_{N})$};
    \node[draw,isosceles triangle,right of=CN,node distance=1.5cm, minimum width=3.5em] (alphaN) {$[\alpha]_{N}$};

    
    % \node [block, right of=sum,  node distance=2cm, align=center] (controller) {Controller\\$\mathcal{C}(\textcolor{BurntOrange}{\theta})$};
    % We draw an edge between the controller and system block to 
    % calculate the coordinate u. We need it to place the measurement block. 
    \node [block, right of=alphai, node distance=3cm, text width=1em, align=center] (system) {$\mathcal{G}$};
    \draw [->] (sum3) -- node[xshift=0cm, name=u, yshift=.1cm] {$u$} (system);
    \node [output, right of=system, node distance=1cm] (output) {};
    \node [coordinate, right of=output, node distance=0.5cm] (aid_out) {};
    \node [coordinate, below of=u, node distance=2.7cm] (aid_feedback) {};

    \node [sum, right of=output, node distance=0.75cm] (sum2) {};
    \node [coordinate, right of=sum2, node distance=.75cm] (aid_out_out) {};
    \node [block, below of=aid_feedback, node distance=0.8cm, xshift=-1.2cm](model ref){$\mathcal{M}(\varphi)$};
    % Once the nodes are placed, connecting them is easy. 
    \draw [draw,->] (input) -- node[pos=.5, yshift=.cm] (r2) {$r$} (sum1);
    \draw [draw,->] (model ref.east) -| node[pos=.99] {$-$}
    node[pos=.9] {$y_d$} (sum2);
    \draw [draw,->] (r2) |- (model ref);
    %\draw [draw,->] (input) -- node {$r$} (sum);
    \draw [draw,->] (sum1) -- node [xshift=-0.35cm, yshift=.1cm] {$e$} (Ci);
    \draw [draw,->] (aid4) |- (C1);
    \draw [draw,->] (aid4) |- (CN);
    \draw [draw,-] (system) -- node [xshift=0.2cm, name=y, pos=.6] {$y$} (output);
    \draw [draw,-] (output) |- (aid_feedback);
    %\draw [draw,->] (aid) -- (filter.north);
    \draw [draw,->] (output) -- (sum2);
    \draw [draw,->] (sum2) -- node [name=eps, pos=.5] {$\epsilon_{\alpha,\varphi}$} (aid_out_out);
    \draw [->] (aid_feedback) -| node[pos=0.99] {$-$} (sum1);
    % \draw [draw,->] (learner.west) -| node [xshift=-0.6cm, pos=0.75]{$\theta$} (controller.north);

    \draw[->] (alpha1) -| (sum3);
    \draw[->] (alphai) -- (sum3);
    \draw[->] (alphaN) -| (sum3);
    \draw[->] (C1) -- (alpha1);
    \draw[->] (Ci) -- (alphai);
    \draw[->] (CN) -- (alphaN);

    \coordinate (aid_meta) at (4.2,2.2);
                
      \begin{pgfonlayer}{background}
        \begin{pgflowlevelscope}{\pgftransformscale{.8}}
            \path (C1.west |- C1.north)+(-0.3,1) node (a) {};
            \path (alpha1.east |- alphaN.east)+(+2.2,-1.3) node (c) {};
            \path (alphaN.south -| alphaN.east)+(+1,-0.3) node (b) {\textcolor{blue!70!black}{$C(\alpha)$}};
            \path[fill=blue!5!white,rounded corners, draw=blue!70!black, dashed]
            (a) rectangle (c);
        \end{pgflowlevelscope}
        \end{pgfonlayer}
  
\end{tikzpicture}
